XMM-Newton Campaign On Ultraluminous X-ray Source NGC 1313 X-1: Wind vs. State Variability

Most ultraluminous X-ray sources (ULXs) are thought to be powered by neutron stars and black holes accreting beyond the Eddington limit. If the compact object is a black hole or a neutron star with a magnetic field $\lesssim10^{12}$ G, the accretion disc is expected to thicken and launch powerful winds driven by radiation pressure. Evidence of such winds has been found in ULXs through the high-resolution spectrometers onboard XMM-Newton, but several unknowns remain, such as the geometry and launching mechanism of these winds. In order to better understand ULX winds and their link to the accretion regime, we have undertaken a major campaign with XMM-Newton to study the ULX NGC 1313 X-1, which is known to exhibit strong emission and absorption features from a mildly-relativistic wind. The new observations show clear changes in the wind with a significantly weakened fast component (0.2c) and the rise of a new wind phase which is cooler and slower (0.06-0.08c). We also detect for the first time variability in the emission lines which indicates an origin within the accretion disc or in the wind. We describe the variability of the wind in the framework of variable super-Eddington accretion rate and discuss a possible geometry for the accretion disc.

==> paper_ngc1313x1_wind_BBLbackup.txt <==
\begin{thebibliography}{}

\bibitem[\protect\citeauthoryear{{Bachetti}, {Harrison}, {Walton},
  {Grefenstette}, {Chakrabarty} et~al.,}{{Bachetti}
  et~al.}{2014}]{Bachetti2014}
{Bachetti} M.,  {Harrison} F.~A.,  {Walton} D.~J.,  {Grefenstette} B.~W.,
  {Chakrabarty} D.,    et~al., 2014, \nat, 514, 202

\bibitem[\protect\citeauthoryear{{Bachetti}, {Rana}, {Walton}, {Barret},
  {Harrison} et~al.,}{{Bachetti} et~al.}{2013}]{Bachetti2013}
{Bachetti} M.,  {Rana} V.,  {Walton} D.~J.,  {Barret} D.,  {Harrison} F.~A.,
  et~al., 2013, \apj, 778, 163

\bibitem[\protect\citeauthoryear{{Barret}, {Lam Trong}, {den Herder}, {Piro}
  et~al.,}{{Barret} et~al.}{2018}]{Barret2018}
{Barret} D.,  {Lam Trong} T.,  {den Herder} J.-W.,  {Piro} L.,    et~al., 2018,
  in SPIE Vol. 10699 of Society of Photo-Optical Instrumentation Engineers
  (SPIE) Conference Series, {The ATHENA X-ray Integral Field Unit (X-IFU)}.
p. 106991G

\bibitem[\protect\citeauthoryear{{Brightman}, {Harrison}, {Bachetti}
  et~al.,}{{Brightman} et~al.}{2019}]{Brightman2019}
{Brightman} M.,  {Harrison} F.~A.,  {Bachetti} M.,    et~al., 2019, \apj, 873,
  115

\bibitem[\protect\citeauthoryear{{Brightman}, {Harrison}, {F{\"u}rst},
  {Middleton}, {Walton} et~al.,}{{Brightman} et~al.}{2018}]{Brightman2018}
{Brightman} M.,  {Harrison} F.~A.,  {F{\"u}rst} F.,  {Middleton} M.~J.,
  {Walton} D.~J.,    et~al., 2018, Nature Astronomy, 2, 312

\bibitem[\protect\citeauthoryear{{Carpano}, {Haberl}, {Maitra} \&
  {Vasilopoulos}}{{Carpano} et~al.}{2018}]{Carpano2018}
{Carpano} S.,  {Haberl} F.,  {Maitra} C.,    {Vasilopoulos} G.,  2018, \mnras,
  476, L45

\bibitem[\protect\citeauthoryear{{Cash}}{{Cash}}{1979}]{Cash1979}
{Cash} W.,  1979, \apj, 228, 939

\bibitem[\protect\citeauthoryear{{Cottam}, {Sako}, {Kahn}, {Paerels} \&
  {Liedahl}}{{Cottam} et~al.}{2001}]{Cottam2001}
{Cottam} J.,  {Sako} M.,  {Kahn} S.~M.,  {Paerels} F.,    {Liedahl} D.~A.,
  2001, \apjl, 557, L101

\bibitem[\protect\citeauthoryear{{den Herder}, {Brinkman}, {Kahn} et~al.,}{{den
  Herder} et~al.}{2001}]{denherder2001}
{den Herder} J.~W.,  {Brinkman} A.~C.,  {Kahn} S.~M.,    et~al., 2001, A\&A,
  365, L7

\bibitem[\protect\citeauthoryear{{El Mellah} \& {Casse}}{{El Mellah} \&
  {Casse}}{2017}]{ElMellah2017}
{El Mellah} I.,  {Casse} F.,  2017, \mnras, 467, 2585

\bibitem[\protect\citeauthoryear{{Evans}, {Beardmore}, {Page}, {Osborne},
  {O'Brien} et~al.,}{{Evans} et~al.}{2009}]{Evans2009}
{Evans} P.~A.,  {Beardmore} A.~P.,  {Page} K.~L.,  {Osborne} J.~P.,  {O'Brien}
  P.~T.,    et~al., 2009, \mnras, 397, 1177

\bibitem[\protect\citeauthoryear{{Fabrika}}{{Fabrika}}{2004}]{Fabrika2004}
{Fabrika} S.,  2004, Astrophysics and Space Physics Reviews, 12, 1

\bibitem[\protect\citeauthoryear{{Farrell}, {Webb}, {Barret}, {Godet} \&
  {Rodrigues}}{{Farrell} et~al.}{2009}]{Farrell2009}
{Farrell} S.~A.,  {Webb} N.~A.,  {Barret} D.,  {Godet} O.,    {Rodrigues}
  J.~M.,  2009, \nat, 460, 73

\bibitem[\protect\citeauthoryear{{Feng}, {Tao}, {Kaaret} \& {Gris{\'e}}}{{Feng}
  et~al.}{2016}]{Feng2016}
{Feng} H.,  {Tao} L.,  {Kaaret} P.,    {Gris{\'e}} F.,  2016, \apj, 831, 117

\bibitem[\protect\citeauthoryear{{Francis} \& {Wills}}{{Francis} \&
  {Wills}}{1999}]{Francis1999}
{Francis} P.~J.,  {Wills} B.~J.,  1999, in {Ferland} G.,  {Baldwin} J.,  eds,
  Quasars and Cosmology Vol.~162 of Astronomical Society of the Pacific
  Conference Series, {Introduction to Principal Components Analysis}.
p.~363

\bibitem[\protect\citeauthoryear{{F{\"u}rst}, {Walton}, {Harrison}
  et~al.,}{{F{\"u}rst} et~al.}{2016}]{Fuerst2016}
{F{\"u}rst} F.,  {Walton} D.~J.,  {Harrison} F.~A.,    et~al., 2016, \apjl,
  831, L14

\bibitem[\protect\citeauthoryear{{F{\"u}rst}, {Walton}, {Heida}, {Harrison},
  {Barret} et~al.,}{{F{\"u}rst} et~al.}{2018}]{Fuerst2018}
{F{\"u}rst} F.,  {Walton} D.~J.,  {Heida} M.,  {Harrison} F.~A.,  {Barret} D.,
    et~al., 2018, \aap, 616, A186

\bibitem[\protect\citeauthoryear{{Gehrels}, {Chincarini}, {Giommi}, {Mason},
  {Nousek} et~al.,}{{Gehrels} et~al.}{2004}]{Gehrels2004}
{Gehrels} N.,  {Chincarini} G.,  {Giommi} P.,  {Mason} K.~O.,  {Nousek} J.~A.,
    et~al., 2004, \apj, 611, 1005

\bibitem[\protect\citeauthoryear{{Gladstone}, {Roberts} \& {Done}}{{Gladstone}
  et~al.}{2009}]{Gladstone2009}
{Gladstone} J.~C.,  {Roberts} T.~P.,    {Done} C.,  2009, \mnras, 397, 1836

\bibitem[\protect\citeauthoryear{{Greene} \& {Ho}}{{Greene} \&
  {Ho}}{2007}]{Greene2007}
{Greene} J.~E.,  {Ho} L.~C.,  2007, \apj, 656, 84

\bibitem[\protect\citeauthoryear{{Guainazzi} \& {Tashiro}}{{Guainazzi} \&
  {Tashiro}}{2018}]{Guainazzi2018}
{Guainazzi} M.,  {Tashiro} M.~S.,  2018, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Harrison}, {Craig}, {Christensen}, {Hailey},
  {Zhang} et~al.,}{{Harrison} et~al.}{2013}]{Harrison2013}
{Harrison} F.~A.,  {Craig} W.~W.,  {Christensen} F.~E.,  {Hailey} C.~J.,
  {Zhang} W.~W.,    et~al., 2013, \apj, 770, 103

\bibitem[\protect\citeauthoryear{{Iaria}, {Di Salvo}, {D'A{\`i}}, {Burderi},
  {Mineo}, {Riggio}, {Papitto} \& {Robba}}{{Iaria} et~al.}{2013}]{Iaria2013}
{Iaria} R.,  {Di Salvo} T.,  {D'A{\`i}} A.,  {Burderi} L.,  {Mineo} T.,
  {Riggio} A.,  {Papitto} A.,    {Robba} N.~R.,  2013, A\&A, 549, A33

\bibitem[\protect\citeauthoryear{{Israel}, {Belfiore}, {Stella}, {Esposito},
  {Casella} et~al.,}{{Israel} et~al.}{2017a}]{Israel2017a}
{Israel} G.~L.,  {Belfiore} A.,  {Stella} L.,  {Esposito} P.,  {Casella} P.,
  et~al., 2017a, Science, 355, 817

\bibitem[\protect\citeauthoryear{{Israel}, {Papitto}, {Esposito}, {Stella},
  {Zampieri} et~al.,}{{Israel} et~al.}{2017b}]{Israel2017b}
{Israel} G.~L.,  {Papitto} A.,  {Esposito} P.,  {Stella} L.,  {Zampieri} L.,
  et~al., 2017b, \mnras, 466, L48

\bibitem[\protect\citeauthoryear{{Kaaret}, {Feng} \& {Roberts}}{{Kaaret}
  et~al.}{2017}]{Kaaret2017}
{Kaaret} P.,  {Feng} H.,    {Roberts} T.~P.,  2017, \araa, 55, 303

\bibitem[\protect\citeauthoryear{{Kaaret}, {Simet} \& {Lang}}{{Kaaret}
  et~al.}{2006}]{Kaaret2006}
{Kaaret} P.,  {Simet} M.~G.,    {Lang} C.~C.,  2006, \apj, 646, 174

\bibitem[\protect\citeauthoryear{{Kaastra}, {Mewe} \&
  {Nieuwenhuijzen}}{{Kaastra} et~al.}{1996}]{kaastraspex}
{Kaastra} J.~S.,  {Mewe} R.,    {Nieuwenhuijzen} H.,  1996, in {K.~Yamashita \&
  T.~Watanabe} ed., UV and X-ray Spectroscopy of Astrophysical and Laboratory
  Plasmas {SPEX: a new code for spectral analysis of X {\&} UV spectra.}.
p.~411

\bibitem[\protect\citeauthoryear{{Kallman}, {Angelini}, {Boroson} \&
  {Cottam}}{{Kallman} et~al.}{2003}]{Kallman2003}
{Kallman} T.~R.,  {Angelini} L.,  {Boroson} B.,    {Cottam} J.,  2003, \apj,
  583, 861

\bibitem[\protect\citeauthoryear{{Kara}, {Pinto}, {Walton}, {Alston},
  {Bachetti} et~al.,}{{Kara} et~al.}{2020}]{Kara2020}
{Kara} E.,  {Pinto} C.,  {Walton} D.~J.,  {Alston} W.~N.,  {Bachetti} M.,
  et~al., 2020, \mnras, 491, 5172

\bibitem[\protect\citeauthoryear{{King}, {Davies}, {Ward}, {Fabbiano} \&
  {Elvis}}{{King} et~al.}{2001}]{King2001}
{King} A.~R.,  {Davies} M.~B.,  {Ward} M.~J.,  {Fabbiano} G.,    {Elvis} M.,
  2001, \apjl, 552, L109

\bibitem[\protect\citeauthoryear{{Kobayashi}, {Ohsuga}, {Takahashi},
  {Kawashima}, {Asahina}, {Takeuchi} \& {Mineshige}}{{Kobayashi}
  et~al.}{2018}]{Kobayashi2018}
{Kobayashi} H.,  {Ohsuga} K.,  {Takahashi} H.~R.,  {Kawashima} T.,  {Asahina}
  Y.,  {Takeuchi} S.,    {Mineshige} S.,  2018, \pasj, 70, 22

\bibitem[\protect\citeauthoryear{{Kosec}, {Pinto}, {Fabian} \&
  {Walton}}{{Kosec} et~al.}{2018a}]{Kosec2018a}
{Kosec} P.,  {Pinto} C.,  {Fabian} A.~C.,    {Walton} D.~J.,  {2018a}, \mnras,
  473, 5680

\bibitem[\protect\citeauthoryear{{Kosec}, {Pinto}, {Walton} et~al.,}{{Kosec}
  et~al.}{2018b}]{Kosec2018b}
{Kosec} P.,  {Pinto} C.,  {Walton} D.~J.,    et~al., {2018b}, \mnras, 479, 3978

\bibitem[\protect\citeauthoryear{{Krolik}, {McKee} \& {Tarter}}{{Krolik}
  et~al.}{1981}]{Krolik1981}
{Krolik} J.~H.,  {McKee} C.~F.,    {Tarter} C.~B.,  1981, \apj, 249, 422

\bibitem[\protect\citeauthoryear{{Liu}, {Bregman}, {Bai}, {Justham} \&
  {Crowther}}{{Liu} et~al.}{2013}]{Liu2013}
{Liu} J.-F.,  {Bregman} J.~N.,  {Bai} Y.,  {Justham} S.,    {Crowther} P.,
  2013, \nat, 503, 500

\bibitem[\protect\citeauthoryear{{Lodders} \& {Palme}}{{Lodders} \&
  {Palme}}{2009}]{Lodders2009}
{Lodders} K.,  {Palme} H.,  2009, Meteoritics and Planetary Science Supplement,
  72, 5154

\bibitem[\protect\citeauthoryear{{Lumb}, {Warwick}, {Page} \& {De Luca}}{{Lumb}
  et~al.}{2002}]{Lumb2002}
{Lumb} D.~H.,  {Warwick} R.~S.,  {Page} M.,    {De Luca} A.,  2002, \aap, 389,
  93

\bibitem[\protect\citeauthoryear{{Mezcua}, {Civano}, {Fabbiano}, {Miyaji} \&
  {Marchesi}}{{Mezcua} et~al.}{2016}]{Mezcua2016}
{Mezcua} M.,  {Civano} F.,  {Fabbiano} G.,  {Miyaji} T.,    {Marchesi} S.,
  2016, \apj, 817, 20

\bibitem[\protect\citeauthoryear{{Middleton}, {Brightman}, {Pintore}
  et~al.,}{{Middleton} et~al.}{2019}]{Middleton2019}
{Middleton} M.~J.,  {Brightman} M.,  {Pintore} F.,    et~al., 2019, \mnras,
  486, 2

\bibitem[\protect\citeauthoryear{{Middleton}, {Heil}, {Pintore}, {Walton} \&
  {Roberts}}{{Middleton} et~al.}{2015a}]{Middleton2015a}
{Middleton} M.~J.,  {Heil} L.,  {Pintore} F.,  {Walton} D.~J.,    {Roberts}
  T.~P.,  2015a, \mnras, 447, 3243

\bibitem[\protect\citeauthoryear{{Middleton}, {Miller-Jones}, {Markoff},
  {Fender}, {Henze} et~al.,}{{Middleton} et~al.}{2013}]{Middleton2013}
{Middleton} M.~J.,  {Miller-Jones} J.~C.~A.,  {Markoff} S.,  {Fender} R.,
  {Henze} M.,    et~al., 2013, \nat, 493, 187

\bibitem[\protect\citeauthoryear{{Middleton}, {Walton}, {Fabian}, {Roberts},
  {Heil}, {Pinto} et~al.,}{{Middleton} et~al.}{2015b}]{Middleton2015b}
{Middleton} M.~J.,  {Walton} D.~J.,  {Fabian} A.,  {Roberts} T.~P.,  {Heil} L.,
   {Pinto} C.,    et~al., 2015b, \mnras, 454, 3134

\bibitem[\protect\citeauthoryear{{Middleton}, {Walton}, {Roberts} \&
  {Heil}}{{Middleton} et~al.}{2014}]{Middleton2014}
{Middleton} M.~J.,  {Walton} D.~J.,  {Roberts} T.~P.,    {Heil} L.,  2014,
  \mnras, 438, L51

\bibitem[\protect\citeauthoryear{{Miller}, {Walton}, {King}, {Reynolds},
  {Fabian} et~al.,}{{Miller} et~al.}{2013}]{Miller2013}
{Miller} J.~M.,  {Walton} D.~J.,  {King} A.~L.,  {Reynolds} M.~T.,  {Fabian}
  A.~C.,    et~al., 2013, \apjl, 776, L36

\bibitem[\protect\citeauthoryear{{Miller}, {Turner} \& {Reeves}}{{Miller}
  et~al.}{2008}]{Miller2008pca}
{Miller} L.,  {Turner} T.~J.,    {Reeves} J.~N.,  2008, \aap, 483, 437

\bibitem[\protect\citeauthoryear{{Miller}, {Turner}, {Reeves}, {George},
  {Kraemer} \& {Wingert}}{{Miller} et~al.}{2007}]{Miller2007pca}
{Miller} L.,  {Turner} T.~J.,  {Reeves} J.~N.,  {George} I.~M.,  {Kraemer}
  S.~B.,    {Wingert} B.,  2007, \aap, 463, 131

\bibitem[\protect\citeauthoryear{{Mittaz}, {Penston} \& {Snijders}}{{Mittaz}
  et~al.}{1990}]{Mittaz1990}
{Mittaz} J.~P.~D.,  {Penston} M.~V.,    {Snijders} M.~A.~J.,  1990, \mnras,
  242, 370

\bibitem[\protect\citeauthoryear{{Mizuno}, {Miyawaki}, {Ebisawa}, {Kubota},
  {Miyamoto} et~al.,}{{Mizuno} et~al.}{2007}]{Mizuno2007}
{Mizuno} T.,  {Miyawaki} R.,  {Ebisawa} K.,  {Kubota} A.,  {Miyamoto} M.,
  et~al., 2007, \pasj, 59, 257

\bibitem[\protect\citeauthoryear{{Motch}, {Pakull}, {Soria}, {Gris{\'e}} \&
  {Pietrzy{\'n}ski}}{{Motch} et~al.}{2014}]{Motch2014}
{Motch} C.,  {Pakull} M.~W.,  {Soria} R.,  {Gris{\'e}} F.,    {Pietrzy{\'n}ski}
  G.,  2014, \nat, 514, 198

\bibitem[\protect\citeauthoryear{{Mushtukov}, {Ingram}, {Middleton}, {Nagirner}
  \& {van der Klis}}{{Mushtukov} et~al.}{2019}]{Mushtukov2019a}
{Mushtukov} A.~A.,  {Ingram} A.,  {Middleton} M.,  {Nagirner} D.~I.,    {van
  der Klis} M.,  2019, \mnras, 484, 687

\bibitem[\protect\citeauthoryear{{Nandra}, {Barret}, {Barcons}, {Fabian}, {den
  Herder}, {Piro}, {Watson}, {Adami}, {Aird}, {Afonso} et~al.,}{{Nandra}
  et~al.}{2013}]{Nandra2013}
{Nandra} K.,  {Barret} D.,  {Barcons} X.,  {Fabian} A.,  {den Herder} J.-W.,
  {Piro} L.,  {Watson} M.,  {Adami} C.,  {Aird} J.,  {Afonso} J.~M.,    et~al.,
  2013, ArXiv e-prints

\bibitem[\protect\citeauthoryear{{Parker}, {Alston}, {Buisson}, {Fabian}
  et~al.,}{{Parker} et~al.}{2017b}]{Parker2017b}
{Parker} M.~L.,  {Alston} W.~N.,  {Buisson} D.~J.~K.,  {Fabian} A.~C.,
  et~al., 2017b, \mnras, 469, 1553

\bibitem[\protect\citeauthoryear{{Parker}, {Pinto}, {Fabian}, {Lohfink},
  {Buisson} et~al.,}{{Parker} et~al.}{2017a}]{Parker2017a}
{Parker} M.~L.,  {Pinto} C.,  {Fabian} A.~C.,  {Lohfink} A.,  {Buisson}
  D.~J.~K.,    et~al., 2017a, Nature, 543, 83

\bibitem[\protect\citeauthoryear{{Parker}, {Walton}, {Fabian} \&
  {Risaliti}}{{Parker} et~al.}{2014}]{Parker2014}
{Parker} M.~L.,  {Walton} D.~J.,  {Fabian} A.~C.,    {Risaliti} G.,  2014,
  \mnras, 441, 1817

\bibitem[\protect\citeauthoryear{{Pinto}, {Alston}, {Parker}, {Fabian}, {Gallo}
  et~al.,}{{Pinto} et~al.}{2018}]{Pinto2018a}
{Pinto} C.,  {Alston} W.,  {Parker} M.~L.,  {Fabian} A.~C.,  {Gallo} L.~C.,
  et~al., 2018, \mnras, 476, 1021

\bibitem[\protect\citeauthoryear{{Pinto}, {Alston}, {Soria}, {Middleton},
  {Walton} et~al.,}{{Pinto} et~al.}{2017}]{Pinto2017}
{Pinto} C.,  {Alston} W.,  {Soria} R.,  {Middleton} M.~J.,  {Walton} D.~J.,
  et~al., 2017, \mnras, 468, 2865

\bibitem[\protect\citeauthoryear{{Pinto}, {Kaastra}, {Costantini} \& {de
  Vries}}{{Pinto} et~al.}{2013}]{Pinto2013}
{Pinto} C.,  {Kaastra} J.~S.,  {Costantini} E.,    {de Vries} C.,  2013, A\&A,
  551, A25

\bibitem[\protect\citeauthoryear{Pinto, et al.}{2019}]{Pinto2019a} {Pinto} C., 
{Mehdipour} M.,  {Walton} D.~J.,  {Middleton} M.~J.,  {Roberts}
  T.~P.  et al., 2019, MNRAS.tmp, 3026


\bibitem[\protect\citeauthoryear{{Pinto}, {Middleton} \& {Fabian}}{{Pinto}
  et~al.}{2016}]{Pinto2016nature}
{Pinto} C.,  {Middleton} M.~J.,    {Fabian} A.~C.,  2016, Nature, 533, 64

\bibitem[\protect\citeauthoryear{{Pinto}, {Ness}, {Verbunt}, {Kaastra},
  {Costantini} \& {Detmers}}{{Pinto} et~al.}{2012}]{Pinto2012b}
{Pinto} C.,  {Ness} J.-U.,  {Verbunt} F.,  {Kaastra} J.~S.,  {Costantini} E.,
   {Detmers} R.~G.,  2012, \aap, 543, A134

\bibitem[\protect\citeauthoryear{{Pintore} \& {Zampieri}}{{Pintore} \&
  {Zampieri}}{2012}]{Pintore2012}
{Pintore} F.,  {Zampieri} L.,  2012, \mnras, 420, 1107

\bibitem[\protect\citeauthoryear{{Porquet} \& {Dubau}}{{Porquet} \&
  {Dubau}}{2000}]{Porquet2000}
{Porquet} D.,  {Dubau} J.,  2000, A\&AS, 143, 495

\bibitem[\protect\citeauthoryear{{Poutanen}, {Lipunova}, {Fabrika}, {Butkevich}
  \& {Abolmasov}}{{Poutanen} et~al.}{2007}]{Poutanen2007}
{Poutanen} J.,  {Lipunova} G.,  {Fabrika} S.,  {Butkevich} A.~G.,
  {Abolmasov} P.,  2007, \mnras, 377, 1187

\bibitem[\protect\citeauthoryear{{Prestwich}, {Tsantaki}, {Zezas}, {Jackson},
  {Roberts} et~al.,}{{Prestwich} et~al.}{2013}]{Prestwich2013}
{Prestwich} A.~H.,  {Tsantaki} M.,  {Zezas} A.,  {Jackson} F.,  {Roberts}
  T.~P.,    et~al., 2013, \apj, 769, 92

\bibitem[\protect\citeauthoryear{{Psaradaki}, {Costantini}, {Mehdipour} \&
  {D{\'{\i}}az Trigo}}{{Psaradaki} et~al.}{2018}]{Psaradaki2018}
{Psaradaki} I.,  {Costantini} E.,  {Mehdipour} M.,    {D{\'{\i}}az Trigo} M.,
  2018, \aap, 620, A129

\bibitem[\protect\citeauthoryear{{Rodriguez Castillo}, {Israel}
  et~al.,}{{Rodriguez Castillo} et~al.}{2019}]{RodriguezCastillo2019}
{Rodriguez Castillo} G.~A.,  {Israel} G.~L.,    et~al., 2019, arXiv e-prints,
  p. arXiv:1906.04791

\bibitem[\protect\citeauthoryear{{Sathyaprakash}, {Roberts} \&
  {Siwek}}{{Sathyaprakash} et~al.}{2019}]{Sathyaprakash2019b}
{Sathyaprakash} R.,  {Roberts} T.~P.,    {Siwek} M.~M.,  2019, \mnras, p.~1986

\bibitem[\protect\citeauthoryear{{Sathyaprakash}, {Roberts}, {Walton}, {Fuerst}
  et~al.,}{{Sathyaprakash} et~al.}{2019}]{Sathyaprakash2019a}
{Sathyaprakash} R.,  {Roberts} T.~P.,  {Walton} D.~J.,  {Fuerst} F.,    et~al.,
  2019, \mnras, p.~L104

\bibitem[\protect\citeauthoryear{{Shakura} \& {Sunyaev}}{{Shakura} \&
  {Sunyaev}}{1973}]{SS1973}
{Shakura} N.~I.,  {Sunyaev} R.~A.,  1973, \aap, 24, 337

\bibitem[\protect\citeauthoryear{{Soria}, {Wu} \& {Hunstead}}{{Soria}
  et~al.}{2000}]{Soria2000}
{Soria} R.,  {Wu} K.,    {Hunstead} R.~W.,  2000, \apj, 539, 445

\bibitem[\protect\citeauthoryear{{Stobbart}, {Roberts} \& {Wilms}}{{Stobbart}
  et~al.}{2006}]{Stobbart2006}
{Stobbart} A.-M.,  {Roberts} T.~P.,    {Wilms} J.,  2006, \mnras, 368, 397

\bibitem[\protect\citeauthoryear{{Sutton}, {Roberts} \& {Middleton}}{{Sutton}
  et~al.}{2013}]{Sutton2013}
{Sutton} A.~D.,  {Roberts} T.~P.,    {Middleton} M.~J.,  2013, \mnras, 435,
  1758

\bibitem[\protect\citeauthoryear{{Sutton}, {Roberts} \& {Middleton}}{{Sutton}
  et~al.}{2015}]{Sutton2015}
{Sutton} A.~D.,  {Roberts} T.~P.,    {Middleton} M.~J.,  2015, \apj, 814, 73

\bibitem[\protect\citeauthoryear{{Takeuchi}, {Ohsuga} \&
  {Mineshige}}{{Takeuchi} et~al.}{2013}]{Takeuchi2013}
{Takeuchi} S.,  {Ohsuga} K.,    {Mineshige} S.,  2013, \pasj, 65, 88

\bibitem[\protect\citeauthoryear{{Tarter}, {Tucker} \& {Salpeter}}{{Tarter}
  et~al.}{1969}]{Tarter1969}
{Tarter} C.~B.,  {Tucker} W.~H.,    {Salpeter} E.~E.,  1969, \apj, 156, 943

\bibitem[\protect\citeauthoryear{{Tsygankov}, {Mushtukov}, {Suleimanov} \&
  {Poutanen}}{{Tsygankov} et~al.}{2016}]{Tsygankov2016}
{Tsygankov} S.~S.,  {Mushtukov} A.~A.,  {Suleimanov} V.~F.,    {Poutanen} J.,
  2016, \mnras, 457, 1101

\bibitem[\protect\citeauthoryear{{Tully}, {Courtois}, {Dolphin}, {Fisher},
  {H{\'e}raudeau} et~al.,}{{Tully} et~al.}{2013}]{Tully2013}
{Tully} R.~B.,  {Courtois} H.~M.,  {Dolphin} A.~E.,  {Fisher} J.~R.,
  {H{\'e}raudeau} P.,    et~al., 2013, \aj, 146, 86

\bibitem[\protect\citeauthoryear{{Turner}, {Abbey}, {Arnaud}, {Balasini},
  {Barbera} et~al.,}{{Turner} et~al.}{2001}]{Turner2001}
{Turner} M.~J.~L.,  {Abbey} A.,  {Arnaud} M.,  {Balasini} M.,  {Barbera} M.,
  et~al., 2001, A\&A, 365, L27

\bibitem[\protect\citeauthoryear{{Urquhart} \& {Soria}}{{Urquhart} \&
  {Soria}}{2016}]{Urquhart2016}
{Urquhart} R.,  {Soria} R.,  2016, \mnras, 456, 1859

\bibitem[\protect\citeauthoryear{{van Peet}, {Costantini}, {M{\'e}ndez},
  {Paerels} \& {Cottam}}{{van Peet} et~al.}{2009}]{vanPeet2009}
{van Peet} J.~C.~A.,  {Costantini} E.,  {M{\'e}ndez} M.,  {Paerels} F.~B.~S.,
   {Cottam} J.,  2009, \aap, 497, 805

\bibitem[\protect\citeauthoryear{{Vaughan} \& {Fabian}}{{Vaughan} \&
  {Fabian}}{2004}]{Vaughan2004}
{Vaughan} S.,  {Fabian} A.~C.,  2004, \mnras, 348, 1415

\bibitem[\protect\citeauthoryear{{Walton}, {F{\"u}rst}, {Bachetti}, {Barret},
  {Brightman} et~al.,}{{Walton} et~al.}{2016b}]{Walton2016b}
{Walton} D.~J.,  {F{\"u}rst} F.,  {Bachetti} M.,  {Barret} D.,  {Brightman} M.,
     et~al., 2016b, \apjl, 827, L13

\bibitem[\protect\citeauthoryear{{Walton}, {F{\"u}rst}, {Heida}, {Harrison},
  {Barret} et~al.,}{{Walton} et~al.}{2018}]{Walton2018a}
{Walton} D.~J.,  {F{\"u}rst} F.,  {Heida} M.,  {Harrison} F.~A.,  {Barret} D.,
    et~al., 2018, \apj, 856, 128

\bibitem[\protect\citeauthoryear{{Walton}, {Middleton}, {Pinto}, {Fabian},
  {Bachetti} et~al.,}{{Walton} et~al.}{2016a}]{Walton2016a}
{Walton} D.~J.,  {Middleton} M.~J.,  {Pinto} C.,  {Fabian} A.~C.,  {Bachetti}
  M.,    et~al., 2016a, \apjl, 826, L26

\bibitem[\protect\citeauthoryear{{Walton}, {Tomsick}, {Madsen}, {Grinberg},
  {Barret} et~al.,}{{Walton} et~al.}{2016c}]{Walton2016c}
{Walton} D.~J.,  {Tomsick} J.~A.,  {Madsen} K.~K.,  {Grinberg} V.,  {Barret}
  D.,    et~al., 2016c, \apj, 826, 87

\bibitem[\protect\citeauthoryear{{Walton}, {Pinto}, {Nowak}, {Bachetti},
  {Sathyaprakash} et~al.,}{{Walton} et~al.}{2019}]{Walton2020}
{Walton} D.~J.,  {Pinto} C.,  {Nowak} M.,  {Bachetti} M.,  {Sathyaprakash} R.,
    et~al., 2019, arXiv e-prints, p. arXiv:1911.09622

\bibitem[\protect\citeauthoryear{Wang, Soria \& Wang}{2019}]{Wang2019} Wang C., Soria R., Wang J., 2019, ApJ, 883, 44

\bibitem[\protect\citeauthoryear{{Webb}, {Cseh}, {Lenc}, {Godet}, {Barret}
  et~al.,}{{Webb} et~al.}{2012}]{Webb2012}
{Webb} N.,  {Cseh} D.,  {Lenc} E.,  {Godet} O.,  {Barret} D.,    et~al., 2012,
  Science, 337, 554

\bibitem[\protect\citeauthoryear{{Weng} \& {Feng}}{{Weng} \&
  {Feng}}{2018}]{Weng2018}
{Weng} S.-S.,  {Feng} H.,  2018, \apj, 853, 115

\bibitem[\protect\citeauthoryear{{Winter}, {Mushotzky} \& {Reynolds}}{{Winter}
  et~al.}{2007}]{Winter2007}
{Winter} L.~M.,  {Mushotzky} R.~F.,    {Reynolds} C.~S.,  2007, \apj, 655, 163

\end{thebibliography}

